AGN and Star Formation feedback in the evolution of galaxy outflows

We conducted 3D-MHD simulations to investigate the feedback processes in the central 1kpc scale of galaxies hosting both active star formation (SF) and an AGN wind. Our simulations naturally generated a turbulent and clumpy interstellar medium driven by SF evolution. We found that the AGN wind duty cycle plays a crucial role in shaping the evolution of the outflows. This cycle consists of an active, a remnant and an inactive phase, lasting up to 1.5 Myr. The duration of the cycle increases with larger star formation rate (SFR) and smaller AGN wind power (tested for luminosities log L = 42-44 ergs per second and SFR=1-1000 solar masses per year. The feedback on SF, whether positive or negative, depends on various factors, including the AGN outflow opening angle, power, and phase of activity, as well as the initial SFR. The passage of the AGN wind enhances SF in a ring around it, resembling the structures observed in ULIRGs, and is stronger for larger AGN power or SFR. Also, a higher SFR enhances the mixing of interstellar matter with the AGN wind, resulting in a greater number of colder, denser structures with volume filling factors ~ 0.02 to 0.12 and velocities comparable to those observed in Seyferts and LINERs, but smaller than those observed in ULIRGs. The efficiency of the AGN wind in transporting mass to kiloparsec distances diminishes with increasing SFR. The mass loss rates range from 50 to 250 solar masses per year within the initial 2 Myr of evolution, which aligns with observed rates in nearby Seyferts and ULIRGs.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
